FAT-PIM: Low-Cost Error Detection for Processing-In-Memory

Processing In Memory (PIM) accelerators are promising architecture that can provide massive parallelization and high efficiency in various applications. Such architectures can instantaneously provide ultra-fast operation over extensive data, allowing real-time performance in data-intensive workloads. For instance, Resistive Memory (ReRAM) based PIM architectures are widely known for their inherent dot-product computation capability. While the performance of such architecture is essential, reliability and accuracy are also important, especially in mission-critical real-time systems. Unfortunately, the PIM architectures have a fundamental limitation in guaranteeing error-free operation. As a result, current methods must pay high implementation costs or performance penalties to achieve reliable execution in the PIM accelerator. In this paper, we make a fundamental observation of this reliability limitation of ReRAM based PIM architecture. Accordingly, we propose a novel solution--Falut Tolerant PIM or FAT-PIM, that can improve reliability for such systems significantly at a low cost. Our evaluation shows that we can improve the error tolerance significantly with only 4.9% performance cost and 3.9% storage overhead.

==> Figures/ERRSNS.txt <==
reset
set terminal png size 1000, 900 font 'Helvetica,29'
set output 'ERRSNS.png'

set key at 9,0.35

set xrange [0.0016:17]

set xtics add (0.0016)

set ylabel 'Ratio of Faulty Results'

set xlabel 'FIT per hour per cell'

set terminal png size 900, 500 font 'Helvetica,20'

set logscale x 10

plot 'ERRSNS.dat' u 1:2 smooth bezier w lines lw 4 title 't=1s' , '' u 1:3 smooth bezier  w lines lw 4 title 't=2s' , '' u 1:4  smooth bezier w lines lw 4 title 't=4s' , '' u 1:5  smooth bezier w lines lw 4 title 't=8s' 



set output

